R2-AD2: Detecting Anomalies by Analysing the Raw Gradient

Neural networks follow a gradient-based learning scheme, adapting their mapping parameters by back-propagating the output loss. Samples unlike the ones seen during training cause a different gradient distribution. Based on this intuition, we design a novel semi-supervised anomaly detection method called R2-AD2. By analysing the temporal distribution of the gradient over multiple training steps, we reliably detect point anomalies in strict semi-supervised settings. Instead of domain dependent features, we input the raw gradient caused by the sample under test to an end-to-end recurrent neural network architecture. R2-AD2 works in a purely data-driven way, thus is readily applicable in a variety of important use cases of anomaly detection.

==> csv/n_darknet.csv <==
NAnomalies,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
5,0.7429254982276376,0.06807112864142338,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.5370482428700345,0.009072038552801543,0.7464307960939796,0.04090329638834587,0.6936274450959954,0.09357038474198877
10,0.8301420572018771,0.03044862472237098,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.5662655124841178,0.0745581514255676,0.8273279146826805,0.020908842427242665,0.7917967743031793,0.013089338218077723
25,0.8525918644406009,0.013106451923574671,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.6425557173876026,0.13412687130551895,0.8515258557491977,0.04212910712024326,0.8078116014619227,0.01608472728649224
50,0.8762401787939794,0.022177928640968916,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.6356827589810015,0.14894166114247162,0.8806306303945048,0.02083858541873306,0.8135589724046509,0.008272553434643042
100,0.9207943492687372,0.010183709290972877,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.6834538835017193,0.14892292314872738,0.8973805810105396,0.012066135816057085,0.8418630855450839,0.01572425524587195


==> csv/n_doh.csv <==
NAnomalies,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
5,0.910160568882073,0.016833877816691066,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.6882842442033711,0.1100860656752933,0.7691254427182063,0.057937640730650004,0.6478695853932128,0.01981109933032862
10,0.9282497795751621,0.015331494982681432,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.7117408117278863,0.05228149879964171,0.8408711138343501,0.04226555563653925,0.6440556407262368,0.07251757892615128
25,0.9670620536151645,0.008251152014141932,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.7203745691143189,0.11206642958844751,0.9036130871050491,0.007437495316702782,0.7309645024816374,0.08783693845391018
50,0.977186380854817,0.004265729743811217,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.7277531598309019,0.03221475758037163,0.9154105575628309,0.006780135686109522,0.786516051770814,0.05782801406545912
100,0.9815659876248409,0.002850050101601756,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.7263416499749336,0.08370155781589711,0.9075070679075633,0.012586737594062005,0.8262370951186659,0.04259475171165997


==> csv/n_kdd.csv <==
NAnomalies,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
5,0.8089632232342245,0.031247416754120256,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8272717184707077,0.06124901958330332,0.8271252763663615,0.03116908271476417,0.908050354938226,0.04634394075973639
10,0.8051906856376508,0.05066217040851606,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8548162162343035,0.034483145183648506,0.8715317112457768,0.035692470946528186,0.910087376501713,0.04380214917474378
25,0.8305360763355448,0.037367153374835815,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8665376581843823,0.07656245100931938,0.9063221073277038,0.046470841092158204,0.92206817306931,0.029814002946376667
50,0.8322768571202813,0.062188876474011764,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8476251127385861,0.023866686919312163,0.897119104787118,0.01455503452316111,0.9153863462288936,0.021921569164937493
100,0.8847451297295873,0.01909222818000388,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8534606217239189,0.06805412349096268,0.9197854976000363,0.02601414274175189,0.9298851456833657,0.04002454132032506


==> csv/n_mean.csv <==
NAnomalies,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
5,0.8138912878057655,0.8138912878057655,0.8315695701073278,0.8315695701073278,0.7462332286295086,0.7462332286295086,0.6942383039134628,0.6942383039134628,0.8003613951793633,0.8003613951793633,0.7233099871569035,0.7233099871569035
10,0.8341845807919333,0.8341845807919333,0.8315695701073278,0.8315695701073278,0.7462332261394359,0.7462332261394359,0.7091082941427718,0.7091082941427718,0.8361269616712335,0.8361269616712335,0.7564322857639686,0.7564322857639686
25,0.8733879398327797,0.8733879398327797,0.8315695692739945,0.8315695692739945,0.7462332282178055,0.7462332282178055,0.728131201599958,0.728131201599958,0.8621888893652352,0.8621888893652352,0.7818631128052946,0.7818631128052946
50,0.8937082828576033,0.8937082828576033,0.8315695701073278,0.8315695701073278,0.7462332248993631,0.7462332248993631,0.7382195091035537,0.7382195091035537,0.8699272959967594,0.8699272959967594,0.7965487267169008,0.7965487267169008
100,0.9313473106386454,0.9313473106386454,0.8315695701073278,0.8315695701073278,0.746233229874545,0.746233229874545,0.7405892602690016,0.7405892602690016,0.9194496420554865,0.9194496420554865,0.8570273587914731,0.8570273587914731


==> csv/n_mnist.csv <==
NAnomalies,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
5,0.847561987144078,0.04439372157377457,0.749417685141114,0.009620345254877137,0.8170440494684275,0.037282473357678224,0.6774581132283032,0.016577423967536555,0.7533089871359675,0.08477493629925384,0.7421197585723884,0.14703958184308932
10,0.909492637329009,0.029715260011995242,0.749417685141114,0.009620345254877137,0.8170440412343665,0.03728246889486217,0.6765529634776986,0.01976567156706856,0.8698355670351177,0.03833734948405494,0.8349573687662548,0.06772929788897346
25,0.9449499247633252,0.006953818729189752,0.749417685141114,0.009620345254877137,0.8170440453513969,0.03728245842867683,0.6787098428442983,0.02085202878600141,0.9256173250573883,0.03082705493378542,0.9270855569586853,0.017545645663487135
50,0.9655512697725024,0.011381746996344748,0.749417685141114,0.009620345254877137,0.8170440330003054,0.03728246443204894,0.6831280547594705,0.014983758373002316,0.9567552916502381,0.008605482217401312,0.9649837329947598,0.0033140510002613445
100,0.9721150104010601,0.00923098968481487,0.749417685141114,0.009620345254877137,0.817044053585458,0.03728244824795392,0.696145767748179,0.0189779048041637,0.9671826719454135,0.0030622159900736785,0.9760421305616604,0.004396113628816781


==> csv/poll_darknet.csv <==
Pollution,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
{0.0}\%,0.9207943492687372,0.010183709290972877,0.5359148413383409,0.011752771760075468,0.6209137715344448,0.08656968845903565,0.6834538835017193,0.14892292314872738,0.8973805810105396,0.012066135816057085,0.8418630855450839,0.01572425524587195
{2.5}\%,0.9107998245329405,0.017026162488648713,0.5183525981032888,0.01431286009844588,0.6469367080600834,0.03547780479274816,0.6220922830576174,0.14014390587765327,0.8957290650210995,0.011989759646794709,0.8422638448306454,0.018136138160318678
{5.0}\%,0.8966617383173178,0.01239224421360067,0.5212759838067773,0.012700098651772204,0.6157405554750327,0.06604930691165668,0.6282792687031994,0.09843849209391911,0.8873038189771242,0.017417857125987906,0.8313632315783395,0.024281279023471627
{7.5}\%,0.9054608356107618,0.010024320431090205,0.517358354076346,0.021277246111404108,0.5898612732125386,0.053058108058853984,0.6085545346187055,0.12443266846403095,0.8834164425495213,0.012031141863955756,0.8332242928395305,0.008113287668119319
{10.0}\%,0.8983860175713433,0.005411378583749275,0.4896288169261934,0.01833028603821393,0.6144921148594581,0.09355512124095801,0.5958801969906927,0.12159893856045202,0.8926709364466593,0.014009269696773907,0.8461899866879528,0.013938166201272237


==> csv/poll_doh.csv <==
Pollution,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
{0.0}\%,0.9815659876248409,0.002850050101601756,0.8532194679599691,0.008454372427746453,0.7386493927341833,0.057429615229565266,0.7263416499749336,0.08370155781589711,0.9075070679075633,0.012586737594062005,0.8262370951186659,0.04259475171165997
{2.5}\%,0.9760973017731617,0.0028935694632124414,0.8241244987662399,0.007340942215243151,0.6623659490568299,0.052370829366339466,0.6214448905950435,0.06328924922356047,0.9095128113364636,0.011042672673396566,0.7991819796495081,0.03659568493696211
{5.0}\%,0.9748337476209331,0.004838866236345676,0.8252686357521665,0.010688898044597961,0.6938352647724161,0.05118461200442668,0.6536789064579545,0.05930710629565748,0.909650091267386,0.008536092209360099,0.8066882648969058,0.08278017847769488
{7.5}\%,0.9659670924898848,0.010578496830859593,0.7948151146487282,0.014132362272256485,0.6229973116986922,0.032618640468976404,0.5818429541281025,0.0696117138397873,0.9048644722038549,0.009407156919956996,0.7788508345382879,0.05812948906835465
{10.0}\%,0.9658295285166142,0.008691944620148296,0.7616327647459029,0.024256010144746855,0.6220496538030628,0.07026811330332156,0.6019079278889958,0.10031413388029062,0.9058351251800099,0.008411994830954969,0.7648336472284293,0.0878947151711171


==> csv/poll_kdd.csv <==
Pollution,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
{0.0}\%,0.8847451297295873,0.01909222818000388,0.948844705578052,0.002395053871435781,0.7401259775388411,0.035595069519052336,0.8534606217239189,0.06805412349096268,0.9197854976000363,0.02601414274175189,0.9298851456833657,0.04002454132032506
{2.5}\%,0.8632536921087054,0.03918825281643336,0.9291561745767254,0.004153789766783816,0.7543221528737034,0.06742257657783433,0.813973897857222,0.06420566755874413,0.912937450329002,0.03185712766485132,0.8810077073284035,0.03912538652385748
{5.0}\%,0.8628701781011479,0.03645786333889289,0.9149864658328812,0.005205505582894474,0.678713454380574,0.048393941300944696,0.7996301136829275,0.03503567732965528,0.9021570925661377,0.0181954185162703,0.9001254167998602,0.016575011337327878
{7.5}\%,0.8569544669114771,0.028312717446173186,0.902873786474143,0.003180860986620784,0.6349230331584748,0.07447470751597242,0.7764141750031854,0.01468059975616542,0.9112408024624177,0.0320221006887557,0.9228961080261241,0.018156378667565913
{10.0}\%,0.8496271948391343,0.03157101300378095,0.8925507439288269,0.006390794316932467,0.6445986171717742,0.05333124463491633,0.7889529670390196,0.08727877876933521,0.9270871055126444,0.01602235546177301,0.8488150693834647,0.12326837486783443


==> csv/poll_mean.csv <==
Pollution,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
{0.0}\%,0.9247129966307266,0.9247129966307266,0.8084233899505036,0.8084233899505036,0.7218672553357778,0.7218672553357778,0.7289442844369365,0.7289442844369365,0.9093821388228345,0.9093821388228345,0.8509037459919745,0.8509037459919745
{2.5}\%,0.874157735202393,0.874157735202393,0.7614764774242981,0.7614764774242981,0.6989021021238884,0.6989021021238884,0.6699371335846389,0.6699371335846389,0.8556914494191319,0.8556914494191319,0.781946068547741,0.781946068547741
{5.0}\%,0.8539961129385831,0.8539961129385831,0.7527738861611367,0.7527738861611367,0.6804490808528952,0.6804490808528952,0.6610954910032814,0.6610954910032814,0.8518986782864135,0.8518986782864135,0.7784184055463509,0.7784184055463509
{7.5}\%,0.8607045104859751,0.8607045104859751,0.7287363354330502,0.7287363354330502,0.6498311883621198,0.6498311883621198,0.6451532291920472,0.6451532291920472,0.8498046412676218,0.8498046412676218,0.7865770837624889,0.7865770837624889
{10.0}\%,0.8654597523914387,0.8654597523914387,0.703296837771496,0.703296837771496,0.6426162314371785,0.6426162314371785,0.6501759913125872,0.6501759913125872,0.8487189021612525,0.8487189021612525,0.783466640541588,0.783466640541588


==> csv/poll_mnist.csv <==
Pollution,GAA-3-AUC-mean,GAA-3-AUC-std,AE-AUC-mean,AE-AUC-std,GradCon-AUC-mean,GradCon-AUC-std,DeepSAD-AUC-mean,DeepSAD-AUC-std,DevNet-AUC-mean,DevNet-AUC-std,A3-AUC-mean,A3-AUC-std
{0.0}\%,0.9721145781128528,0.009230888214622235,0.7494174134170979,0.009620593945021022,0.8170440000640611,0.03728241441930993,0.696145767748179,0.0189779048041637,0.9671826719454135,0.0030622159900736785,0.976042163497905,0.004396106435832131
{2.5}\%,0.9440361168974831,0.009759174322076503,0.7328396958815409,0.017573578967299983,0.8009128280125722,0.022448693036369972,0.6293875904712316,0.010261673965166657,0.9649477254456078,0.00810365986364858,0.9711770108637319,0.001705582408883022
{5.0}\%,0.9305349657139871,0.020147771059079014,0.7227714235757061,0.0174231369509533,0.7764959220194891,0.01677174202760455,0.631058466733014,0.02031282151177927,0.9687229642323502,0.007029462031876851,0.9694466105743211,0.006036321344935688
{7.5}\%,0.9308713353436244,0.016447429657071643,0.6970590115808364,0.02243090984651666,0.7614594601560165,0.039716153951989824,0.6034458763430937,0.008606687446679267,0.9587595115242067,0.005800361105024805,0.9652659595556917,0.009670301668385417
{10.0}\%,0.9377791362148787,0.008630954494175582,0.6583003226393328,0.01589553171606226,0.734876427945728,0.04728371287068943,0.599176960306597,0.02429526507046183,0.9529730786137514,0.011052223712945196,0.9656808409578337,0.005309248764662061

